VS-Net: Voting with Segmentation for Visual Localization

Visual localization is of great importance in robotics and computer vision. Recently, scene coordinate regression based methods have shown good performance in visual localization in small static scenes. However, it still estimates camera poses from many inferior scene coordinates. To address this problem, we propose a novel visual localization framework that establishes 2D-to-3D correspondences between the query image and the 3D map with a series of learnable scene-specific landmarks. In the landmark generation stage, the 3D surfaces of the target scene are over-segmented into mosaic patches whose centers are regarded as the scene-specific landmarks. To robustly and accurately recover the scene-specific landmarks, we propose the Voting with Segmentation Network (VS-Net) to segment the pixels into different landmark patches with a segmentation branch and estimate the landmark locations within each patch with a landmark location voting branch. Since the number of landmarks in a scene may reach up to 5000, training a segmentation network with such a large number of classes is both computation and memory costly for the commonly used cross-entropy loss. We propose a novel prototype-based triplet loss with hard negative mining, which is able to train semantic segmentation networks with a large number of labels efficiently. Our proposed VS-Net is extensively tested on multiple public benchmarks and can outperform state-of-the-art visual localization methods. Code and models are available at \href{https://github.com/zju3dv/VS-Net}{https://github.com/zju3dv/VS-Net}.

==> README.txt <==
# CVPR Template

This is a new Latex template for IEEE CVPR submission, rebuttal, and final version. The last version of CVPR latex template has been developed by Paolo.Ienne@di.epfl.ch and awf@acm.org about 15 years ago. The previous version suffer from several issues:

* Authors needs several individual files: cvpr.sty, cvpr_eso.sty, eso-pic.sty.
* For cvpr rebuttal another verison of cvpr.cls is required.
* Several warnings exists due to depreiciated options.

This style file is intended to be used as a single style file that could help to build review, rebuttal and final files with a single style file, simply by using one of the following commands:

```Tex
\documentclass[review]{cvpr}
%\documentclass[rebuttal]{cvpr}
%\documentclass[final]{cvpr}
```

For an online preview, please refer to the overleaf project: https://www.overleaf.com/read/zygbpnbccrmr If you find any bug or have any further suggestions, please contact Ming-Ming Cheng by email cmm_spam@nankai.edu.cn.

# Acknowledge
This template is modified from the the old cvpr template files contributed by Paolo.Ienne@di.epfl.ch and awf@acm.org.



